A study on the conditioning of finite element equations with arbitrary anisotropic meshes via a density function approach

The linear finite element approximation of a general linear diffusion problem with arbitrary anisotropic meshes is considered. The conditioning of the resultant stiffness matrix and the Jacobi preconditioned stiffness matrix is investigated using a density function approach proposed by Fried in 1973. It is shown that the approach can be made mathematically rigorous for general domains and used to develop bounds on the smallest eigenvalue and the condition number that are sharper than existing estimates in one and two dimensions and comparable in three and higher dimensions. The new results reveal that the mesh concentration near the boundary has less influence on the condition number than the mesh concentration in the interior of the domain. This is especially true for the Jacobi preconditioned system where the former has little or almost no influence on the condition number. Numerical examples are presented.

==> ar2-bndy-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9           10         11
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR      kappaAeRho kappaDADeRho 
  20000     4.052e+03  1.019e+04  6.667e+03     4.052e+03  6.667e+03     4.052e+03  7.028e+03      2.000e+00  2.000e+00       1.017e+04  6.659e+03
  20000     4.185e+03  3.153e+04  3.034e+04     4.052e+03  2.054e+04     4.052e+03  2.165e+04      3.479e+00  2.018e+00       1.587e+04  8.678e+03
  20000     7.379e+03  1.053e+05  2.088e+05     4.052e+03  3.703e+04     4.052e+03  3.904e+04      1.010e+01  2.085e+00       4.414e+04  1.779e+04
  20000     1.831e+04  3.871e+05  1.799e+06     4.052e+03  5.852e+04     4.052e+03  6.171e+04      3.165e+01  2.301e+00       1.734e+05  3.247e+04
  20000     5.295e+04  1.463e+06  1.708e+07     4.052e+03  9.910e+04     4.052e+03  1.045e+05      1.000e+02  2.985e+00       7.422e+05  5.349e+04
  20000     1.269e+06  5.623e+07  1.043e+10     4.052e+03  1.394e+06     4.052e+03  1.469e+06      2.500e+03  2.699e+01       3.650e+07  2.908e+05


==> ar3-bndy-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9           10         11
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR      kappaAeRho kappaDADeRho 
  20250     9.052e+01  6.713e+02  2.000e+02     9.052e+01  1.999e+02     9.052e+01  8.253e+01      1.000e+00 -1.000e+00       8.024e+02  2.389e+02
  20250     8.772e+01  7.985e+02  7.759e+02     8.771e+01  2.302e+02     8.772e+01  9.504e+01      3.333e+00 -1.000e+00       9.514e+02  2.726e+02
  20250     1.126e+02  1.597e+03  4.423e+03     8.697e+01  4.596e+02     8.697e+01  1.897e+02      1.000e+01 -1.000e+00       1.897e+03  5.362e+02
  20250     2.757e+02  4.830e+03  4.052e+04     8.671e+01  1.889e+03     8.672e+01  7.797e+02      3.333e+01 -1.000e+00       5.719e+03  2.201e+03
  20250     7.496e+02  1.557e+04  3.437e+05     8.664e+01  8.014e+03     8.664e+01  3.307e+03      1.000e+02 -1.000e+00       1.839e+04  9.348e+03
  20250     2.411e+03  6.210e+04  3.738e+06     8.662e+01  3.982e+04     8.662e+01  1.643e+04      3.333e+02 -1.000e+00       7.316e+04  4.645e+04
  20250     7.157e+03  2.339e+05  3.344e+07     8.661e+01  1.722e+05     8.661e+01  7.109e+04      1.000e+03 -1.000e+00       2.754e+05  2.009e+05
  20250     2.161e+04  9.349e+05  3.064e+08     8.661e+01  7.552e+05     8.661e+01  3.116e+05      3.030e+03 -1.000e+00       1.100e+06  8.814e+05


==> chebyshev-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9           10         11
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR      kappaAeRho kappaDADeRho 
      3     1.414e+00  5.495e+00  1.251e+01     1.414e+00  6.697e+00     1.414e+00  6.697e+00     -1.000e+00 -1.000e+00       5.977e+00  3.976e+00
      5     9.606e+00  3.330e+01  1.750e+02     3.409e+00  2.781e+01     3.409e+00  2.781e+01     -1.000e+00 -1.000e+00       2.752e+01  7.827e+00
      9     6.922e+01  2.350e+02  2.718e+03     1.296e+01  1.181e+02     1.296e+01  1.181e+02     -1.000e+00 -1.000e+00       1.696e+02  2.064e+01
     17     5.399e+02  1.766e+03  4.316e+04     5.182e+01  5.029e+02     5.182e+01  5.029e+02     -1.000e+00 -1.000e+00       1.210e+03  6.779e+01
     33     4.292e+03  1.370e+04  6.893e+05     2.074e+02  2.139e+03     2.074e+02  2.139e+03     -1.000e+00 -1.000e+00       9.197e+03  2.490e+02
     65     3.428e+04  1.079e+05  1.102e+07     8.299e+02  9.063e+03     8.299e+02  9.063e+03     -1.000e+00 -1.000e+00       7.185e+04  9.604e+02
    129     2.742e+05  8.565e+05  1.763e+08     3.320e+03  3.829e+04     3.320e+03  3.829e+04     -1.000e+00 -1.000e+00       5.683e+05  3.779e+03
    257     2.193e+06  6.826e+06  2.822e+09     1.328e+04  1.613e+05     1.328e+04  1.613e+05     -1.000e+00 -1.000e+00       4.522e+06  1.501e+04
    513     1.754e+07  5.450e+07  4.515e+10     5.312e+04  6.782e+05     5.312e+04  6.782e+05     -1.000e+00 -1.000e+00       3.608e+07  5.978e+04


==> n2-bndy-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9           10         11
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR      kappaAeRho kappaDADeRho 
     18     4.289e+01  1.703e+03  2.391e+04     2.004e+00  1.062e+03     2.004e+00  1.120e+03      1.250e+02  4.317e+01       7.856e+02  1.967e+02
     50     1.470e+02  4.732e+03  6.642e+04     8.493e+00  1.940e+03     8.548e+00  2.046e+03      1.250e+02  2.670e+01       2.311e+03  3.943e+02
    162     5.193e+02  1.533e+04  2.152e+05     3.143e+01  3.934e+03     3.153e+01  4.147e+03      1.250e+02  1.572e+01       7.756e+03  9.491e+02
    578     1.890e+03  5.471e+04  7.678e+05     1.160e+02  8.713e+03     1.161e+02  9.184e+03      1.250e+02  9.265e+00       2.813e+04  2.639e+03
   2178     7.144e+03  2.061e+05  2.892e+06     4.405e+02  2.113e+04     4.405e+02  2.227e+04      1.250e+02  5.742e+00       1.067e+05  8.115e+03
   8450     2.772e+04  7.996e+05  1.122e+07     1.712e+03  5.683e+04     1.712e+03  5.993e+04      1.250e+02  3.900e+00       4.148e+05  2.688e+04
  33282     1.092e+05  3.149e+06  4.420e+07     6.744e+03  1.711e+05     6.744e+03  1.803e+05      1.250e+02  2.957e+00       1.635e+06  9.450e+04
 132098     4.333e+05  1.250e+07  1.755e+08     2.677e+04  5.700e+05     2.677e+04  6.010e+05      1.250e+02  2.481e+00       6.492e+06  3.487e+05
 526338     1.727e+06  4.978e+07  6.992e+08     1.067e+05  2.049e+06     1.067e+05  2.159e+06      1.250e+02  2.241e+00       2.586e+07  1.331e+06


==> n3-bndy-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9           10         11
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR      kappaAeRho kappaDADeRho 
    162     7.051e+00  2.184e+02  9.574e+02     2.408e+00  1.483e+02     2.423e+00  6.123e+01      2.500e+01 -1.000e+00       2.097e+02  1.319e+02
    750     2.156e+01  5.060e+02  2.627e+03     8.313e+00  2.946e+02     8.316e+00  1.216e+02      2.500e+01 -1.000e+00       5.522e+02  3.031e+02
   2058     4.428e+01  9.065e+02  5.129e+03     1.751e+01  4.639e+02     1.751e+01  1.915e+02      2.500e+01 -1.000e+00       1.032e+03  5.047e+02
   4374     7.515e+01  1.419e+03  8.463e+03     2.995e+01  6.521e+02     2.995e+01  2.692e+02      2.500e+01 -1.000e+00       1.648e+03  7.307e+02
  13182     1.614e+02  2.781e+03  1.763e+04     6.457e+01  1.076e+03     6.458e+01  4.442e+02      2.500e+01 -1.000e+00       3.282e+03  1.243e+03
  29478     2.803e+02  4.587e+03  3.012e+04     1.122e+02  1.555e+03     1.122e+02  6.419e+02      2.500e+01 -1.000e+00       5.453e+03  1.824e+03
  82944     5.669e+02  8.829e+03  6.000e+04     2.267e+02  2.507e+03     2.267e+02  1.035e+03      2.500e+01 -1.000e+00       1.054e+04  2.982e+03


==> power2-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9           10         11
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR      kappaAeRho kappaDADeRho 
      3     3.866e+00  5.333e+00  7.110e+00     3.732e+00  4.444e+00     3.732e+00  4.444e+00     -1.000e+00 -1.000e+00       6.472e+00  5.258e+00
      5     1.827e+01  3.555e+01  1.138e+02     9.899e+00  2.044e+01     9.899e+00  2.044e+01     -1.000e+00 -1.000e+00       3.074e+01  1.092e+01
      9     2.967e+02  1.024e+03  2.912e+04     1.918e+01  3.404e+02     1.918e+01  3.404e+02     -1.000e+00 -1.000e+00       5.161e+02  2.225e+01
     17     7.595e+04  4.951e+05  1.909e+09     2.744e+01  8.737e+04     2.744e+01  8.737e+04     -1.000e+00 -1.000e+00       1.325e+05  4.490e+01
     33     4.978e+09  6.299e+10  8.198e+18     3.179e+01  5.726e+09     3.179e+01  5.726e+09     -1.000e+00 -1.000e+00       8.686e+09  9.020e+01


==> uniform1-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9           10         11
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR      kappaAeRho kappaDADeRho 
      3     3.000e+00  4.000e+00  4.000e+00     3.000e+00  4.000e+00     3.000e+00  4.000e+00     -1.000e+00 -1.000e+00       5.258e+00  5.258e+00
      5     9.472e+00  1.111e+01  1.111e+01     9.472e+00  1.111e+01     9.472e+00  1.111e+01     -1.000e+00 -1.000e+00       1.254e+01  1.254e+01
      9     3.216e+01  3.600e+01  3.600e+01     3.216e+01  3.600e+01     3.216e+01  3.600e+01     -1.000e+00 -1.000e+00       3.681e+01  3.681e+01
     17     1.165e+02  1.284e+02  1.284e+02     1.165e+02  1.284e+02     1.165e+02  1.284e+02     -1.000e+00 -1.000e+00       1.242e+02  1.242e+02
     33     4.407e+02  4.840e+02  4.840e+02     4.407e+02  4.840e+02     4.407e+02  4.840e+02     -1.000e+00 -1.000e+00       4.542e+02  4.542e+02
     65     1.712e+03  1.878e+03  1.878e+03     1.712e+03  1.878e+03     1.712e+03  1.878e+03     -1.000e+00 -1.000e+00       1.735e+03  1.735e+03
    129     6.744e+03  7.395e+03  7.395e+03     6.744e+03  7.395e+03     6.744e+03  7.395e+03     -1.000e+00 -1.000e+00       6.783e+03  6.783e+03
    257     2.677e+04  2.935e+04  2.935e+04     2.677e+04  2.935e+04     2.677e+04  2.935e+04     -1.000e+00 -1.000e+00       2.682e+04  2.682e+04
    513     1.067e+05  1.170e+05  1.170e+05     1.067e+05  1.170e+05     1.067e+05  1.170e+05     -1.000e+00 -1.000e+00       1.066e+05  1.066e+05


==> uniform1-p-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9           10         11
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR      kappaAeRho kappaDADeRho 
      3     3.000e+00  2.700e+01  3.600e+01     3.000e+00  1.350e+01     3.000e+00  1.350e+01     -1.000e+00 -1.000e+00       2.100e+01  8.000e+00
      5     9.472e+00  7.500e+01  1.000e+02     9.472e+00  3.750e+01     9.472e+00  3.750e+01     -1.000e+00 -1.000e+00       5.100e+01  2.400e+01
      9     3.216e+01  2.430e+02  3.240e+02     3.216e+01  1.215e+02     3.216e+01  1.215e+02     -1.000e+00 -1.000e+00       1.470e+02  8.000e+01
     17     1.165e+02  8.670e+02  1.156e+03     1.165e+02  4.335e+02     1.165e+02  4.335e+02     -1.000e+00 -1.000e+00       4.830e+02  2.880e+02
     33     4.407e+02  3.267e+03  4.356e+03     4.407e+02  1.633e+03     4.407e+02  1.633e+03     -1.000e+00 -1.000e+00       1.731e+03  1.088e+03
#     65     1.712e+03  1.268e+04  1.690e+04     1.712e+03  6.338e+03     1.712e+03  6.338e+03     -1.000e+00 -1.000e+00       6.531e+03  4.224e+03
#    129     6.744e+03  4.992e+04  6.656e+04     6.744e+03  2.496e+04     6.744e+03  2.496e+04     -1.000e+00 -1.000e+00       2.535e+04  1.664e+04
#    257     2.677e+04  1.981e+05  2.642e+05     2.677e+04  9.907e+04     2.677e+04  9.907e+04     -1.000e+00 -1.000e+00       9.984e+04  6.605e+04
#    513     1.067e+05  7.895e+05  1.053e+06     1.067e+05  3.948e+05     1.067e+05  3.948e+05     -1.000e+00 -1.000e+00       3.963e+05  2.632e+05


==> uniform2-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9           10         11
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR      kappaAeRho kappaDADeRho 
     18     3.000e+00  9.167e+00  6.000e+00     3.000e+00  6.001e+00     3.000e+00  6.324e+00      2.000e+00  2.000e+00       9.166e+00  5.999e+00
     50     9.472e+00  2.546e+01  1.667e+01     9.472e+00  1.667e+01     9.472e+00  1.757e+01      2.000e+00  2.000e+00       2.544e+01  1.665e+01
    162     3.216e+01  8.250e+01  5.400e+01     3.216e+01  5.398e+01     3.216e+01  5.691e+01      2.000e+00  2.000e+00       8.240e+01  5.394e+01
    578     1.165e+02  2.944e+02  1.927e+02     1.165e+02  1.927e+02     1.165e+02  2.031e+02      2.000e+00  2.000e+00       2.940e+02  1.924e+02
   2178     4.407e+02  1.109e+03  7.262e+02     4.407e+02  7.261e+02     4.407e+02  7.652e+02      2.000e+00  2.000e+00       1.108e+03  7.251e+02
   8450     1.712e+03  4.303e+03  2.817e+03     1.712e+03  2.817e+03     1.712e+03  2.969e+03      2.000e+00  2.000e+00       4.297e+03  2.813e+03
  33282     6.744e+03  1.695e+04  1.110e+04     6.744e+03  1.109e+04     6.744e+03  1.169e+04      2.000e+00  2.000e+00       1.693e+04  1.108e+04
 132098     2.677e+04  6.727e+04  4.403e+04     2.677e+04  4.405e+04     2.677e+04  4.643e+04      2.000e+00  2.000e+00       6.717e+04  4.397e+04
 526338     1.067e+05  2.681e+05  1.755e+05     1.067e+05  1.754e+05     1.067e+05  1.850e+05      2.000e+00  2.000e+00       2.677e+05  1.752e+05


==> uniform3-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9           10         11
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR      kappaAeRho kappaDADeRho 
    162     3.000e+00  2.685e+01  8.000e+00     3.000e+00  7.998e+00     3.000e+00  3.301e+00      1.000e+00 -1.000e+00       2.686e+01  8.000e+00
    750     9.472e+00  7.459e+01  2.222e+01     9.472e+00  2.221e+01     9.472e+00  9.169e+00      1.000e+00 -1.000e+00       8.417e+01  2.507e+01
   2058     1.920e+01  1.462e+02  4.356e+01     1.920e+01  4.353e+01     1.920e+01  1.797e+01      1.000e+00 -1.000e+00       1.704e+02  5.074e+01
   4374     3.216e+01  2.416e+02  7.198e+01     3.216e+01  7.198e+01     3.216e+01  2.971e+01      1.000e+00 -1.000e+00       2.854e+02  8.498e+01
  13182     6.783e+01  5.043e+02  1.503e+02     6.783e+01  1.502e+02     6.783e+01  6.197e+01      1.000e+00 -1.000e+00       6.013e+02  1.791e+02
  29478     1.165e+02  8.624e+02  2.569e+02     1.165e+02  2.567e+02     1.165e+02  1.060e+02      1.000e+00 -1.000e+00       1.032e+03  3.073e+02
  82944     2.328e+02  1.719e+03  5.120e+02     2.328e+02  5.118e+02     2.328e+02  2.113e+02      1.000e+00 -1.000e+00       2.062e+03  6.138e+02

